Inspection Game with Location-Specific Detection Capabilities: Exact and Approximate Algorithms for Strategic Resource Coordination

We consider a zero-sum inspection game, in which a defender positions detectors across a critical system to detect multiple attacks caused by an attacker. We assume that detection is imperfect, and each detector location is associated with a probability of detecting attacks within its set of monitored system components. The objective of the defender (resp. attacker) is to minimize (resp. maximize) the expected number of undetected attacks. To compute Nash equilibria for this large-scale zero-sum game, we formulate a linear program with a small number of constraints that can be solved via column generation. We provide an exact mixed-integer program for the pricing problem and leverage its supermodular structure to design two efficient approaches for computing approximate Nash equilibria with theoretical guarantees: A column generation and a multiplicative weights update algorithm, both with approximate best responses. To address the computational challenges posed by combinatorial attacker strategies, each iteration of our multiplicative weights update algorithm computes a projection onto the polytope of marginal attack probabilities under the unnormalized relative entropy, for which we derive a closed-form expression and a linear-time algorithm. Computational results on real-world gas distribution networks illustrate the performance and scalability of our solution approaches.

==> data/results_FR_b2_20_epsilon_0005b2.csv <==
b1;optCG;timeCG;valueCGSG;timeCGSG;valueCGRG;timeCGRG;valueMWUSG;timeMWUSG;valueMWURG;timeMWURG;relErrorCGSG;absErrorCGSG;relErrorCGRG;absErrorCGRG;relErrorMWUSG;absErrorMWUSG;relErrorMWURG;absErrorMWURG
1;19.806384;74.656250;20.000000;1.281250;20.000000;1.640625;19.944830;22.593750;19.952048;351.984375;0.977544;0.193616;0.977544;0.193616;0.698996;0.138446;0.735441;0.145664
2;19.612768;31.875000;19.703495;0.875000;19.699954;4.781250;19.763607;26.125000;19.786004;302.906250;0.462590;0.090727;0.444540;0.087187;0.769089;0.150840;0.883281;0.173236
3;19.419152;47.390625;19.589087;0.859375;19.561372;3.968750;19.574507;25.390625;19.622501;298.687500;0.875089;0.169935;0.732369;0.142220;0.800011;0.155355;1.047159;0.203349
4;19.225536;71.296875;19.314173;3.546875;19.336781;8.703125;19.381332;26.390625;19.449989;292.296875;0.461038;0.088637;0.578632;0.111245;0.810363;0.155797;1.167473;0.224453
5;19.031920;103.468750;19.117157;4.343750;19.138081;10.562500;19.188108;24.390625;19.277035;261.171875;0.447865;0.085237;0.557805;0.106161;0.820666;0.156188;1.287918;0.245116
6;18.838304;134.953125;18.944517;4.953125;18.959415;11.406250;18.995510;27.703125;19.108763;392.125000;0.563816;0.106213;0.642898;0.121111;0.834503;0.157206;1.435691;0.270460
7;18.644688;162.312500;18.737031;6.187500;18.792930;12.031250;18.802269;33.562500;18.931239;425.968750;0.495282;0.092344;0.795094;0.148243;0.845182;0.157582;1.536909;0.286552
8;18.451071;186.609375;18.558792;6.968750;18.611110;13.562500;18.609405;28.218750;18.753321;416.093750;0.583817;0.107720;0.867369;0.160039;0.858129;0.158334;1.638112;0.302249
9;18.257455;234.843750;18.358956;7.781250;18.425731;14.187500;18.416439;27.109375;18.577164;422.078125;0.555939;0.101500;0.921683;0.168276;0.870788;0.158984;1.751111;0.319708
10;18.063839;329.171875;18.161802;10.312500;18.228568;15.156250;18.222680;29.812500;18.400612;411.156250;0.542313;0.097962;0.911926;0.164729;0.879329;0.158841;1.864345;0.336772
11;17.870223;408.953125;17.988269;10.453125;18.101673;13.343750;18.029072;28.218750;18.223359;414.937500;0.660572;0.118046;1.295171;0.231450;0.888900;0.158848;1.976111;0.353135
12;17.676607;537.531250;17.784466;12.906250;17.870006;17.187500;17.835820;30.937500;18.046051;311.718750;0.610176;0.107858;1.094092;0.193398;0.900698;0.159213;2.090013;0.369443
13;17.482991;590.609375;17.599975;13.750000;17.684313;22.218750;17.642018;29.546875;17.868548;278.687500;0.669129;0.116984;1.151531;0.201322;0.909612;0.159027;2.205325;0.385557
14;17.289375;715.078125;17.408399;14.234375;17.518110;19.890625;17.448643;29.687500;17.691326;250.343750;0.688424;0.119024;1.322981;0.228735;0.921189;0.159268;2.324845;0.401951
15;17.095759;711.562500;17.212660;18.296875;17.327986;22.328125;17.254833;29.812500;17.512887;315.750000;0.683799;0.116901;1.358388;0.232227;0.930490;0.159074;2.439948;0.417128
16;16.902143;820.765625;17.040562;18.796875;17.138473;24.406250;17.060772;32.984375;17.336976;410.750000;0.818943;0.138419;1.398225;0.236330;0.938516;0.158629;2.572649;0.434833
17;16.708527;1320.437500;16.835356;22.843750;16.964771;25.062500;16.867780;30.890625;17.159482;409.328125;0.759071;0.126830;1.533613;0.256244;0.953125;0.159253;2.698951;0.450955
18;16.514911;1615.718750;16.617615;27.890625;16.786677;30.156250;16.673863;28.656250;16.982708;434.218750;0.621889;0.102704;1.645579;0.271766;0.962476;0.158952;2.832577;0.467798
19;16.321295;1330.281250;16.457640;28.156250;16.598329;29.406250;16.480560;32.203125;16.803663;408.234375;0.835382;0.136345;1.697380;0.277034;0.975812;0.159265;2.955456;0.482369
20;16.127679;4743.156250;16.265838;28.031250;16.433696;29.375000;16.286418;34.140625;16.628353;397.328125;0.856662;0.138160;1.897465;0.306017;0.984270;0.158740;3.104439;0.500674
21;15.934063;2101.843750;16.063593;30.984375;16.258799;28.843750;16.092889;36.953125;16.449898;389.890625;0.812913;0.129530;2.038003;0.324737;0.996772;0.158826;3.237313;0.515835
22;15.740446;5281.968750;15.867056;36.031250;16.057123;33.562500;15.899468;35.437500;16.270317;394.484375;0.804359;0.126610;2.011868;0.316677;1.010276;0.159022;3.366298;0.529870
23;15.546830;14891.390625;15.673515;38.578125;15.909805;34.281250;15.705916;35.015625;16.094300;393.781250;0.814861;0.126685;2.334718;0.362975;1.023267;0.159086;3.521423;0.547470


==> data/results_FR_large.csv <==
b1;valueCGSG;timeCGSG;valueCGRG;timeCGRG;valueMWUSG;timeMWUSG;valueMWURG;timeMWURG
30;14.3142878;66.2968750;14.6438500;77.9531250;14.3506087;39.0625000;14.8547969;331.5156250
32;13.9698889;61.5000000;14.3199982;72.1250000;13.9635165;39.2187500;14.4986645;333.2656250
34;13.5725808;73.8750000;13.8881884;105.8281250;13.5762078;40.2968750;14.1445350;499.4062500
36;13.1978247;78.6250000;13.5453477;113.0625000;13.1891733;40.9531250;13.7897415;560.9218750
38;12.7935476;96.7812500;13.2061543;112.9687500;12.8025329;42.6718750;13.4370240;567.6562500
40;12.4102726;106.4218750;12.8697360;110.8125000;12.4154407;43.8125000;13.0826553;533.2812500
42;12.0207592;123.1562500;12.5103991;118.7187500;12.0282528;44.4687500;12.7278875;560.0156250
44;11.6541266;120.4531250;12.1126849;106.9687500;11.6409422;46.2031250;12.3725870;390.5000000
46;11.2783351;143.3125000;11.7372742;100.6093750;11.2541536;47.1250000;12.0197658;342.9218750
48;10.8899196;150.5000000;11.4267978;92.1718750;10.8674698;48.3125000;11.6655061;341.9687500
50;10.5005874;176.1718750;11.0633793;103.8125000;10.4804753;49.1875000;11.3102924;342.1562500
52;10.1181305;190.4843750;10.7664019;117.6718750;10.0934336;49.3906250;10.9560598;308.5937500
54;9.7505162;203.9843750;10.3375061;139.0000000;9.7064743;50.8750000;10.6035538;311.9375000
56;9.3528148;237.0156250;9.9958539;145.3125000;9.3212494;51.8437500;10.2483794;280.1406250
58;8.9687630;274.7656250;9.7190154;136.3437500;8.9623527;53.3906250;9.8954776;297.3593750
60;8.6067966;273.2812500;9.3348634;149.1875000;8.5872134;54.5781250;9.5419732;291.3906250
62;8.2313544;289.6562500;8.9449829;164.8593750;8.2107062;59.4218750;9.1885670;324.4375000
64;7.8696683;349.6406250;8.5737676;190.0937500;7.8647963;58.2812500;8.8352548;321.3125000
66;7.5551247;327.0156250;8.2725629;227.8437500;7.5376306;63.6875000;8.4844206;282.5156250
68;7.1708425;385.6562500;7.9482501;288.1250000;7.2011156;58.4375000;8.1292888;320.0625000
70;6.8525488;408.1562500;7.5631290;377.1093750;6.8655337;65.6406250;7.7815109;324.9375000
72;6.5163533;438.8437500;7.2475271;336.9375000;6.5313381;59.5312500;7.4478872;326.8281250
74;6.2196107;471.5468750;6.9240925;400.5937500;6.2170541;68.2500000;7.1104443;350.7500000
76;5.8682757;731.4531250;6.5247494;432.6562500;5.9128329;66.9687500;6.7757040;501.1562500
78;5.6598132;795.8281250;6.1965263;483.2343750;5.5998235;73.6718750;6.4364665;464.2968750
80;5.3546677;582.8593750;5.9816409;439.2187500;5.3003483;74.3750000;6.1008051;416.0625000
82;5.1312777;677.9062500;5.6396442;413.0468750;5.0358856;71.5312500;5.7966216;475.3437500
84;4.8568030;781.8593750;5.3203511;429.7031250;4.8060617;69.5000000;5.4809959;503.7031250
86;4.6390346;753.8125000;5.0904806;403.9218750;4.5844704;80.2500000;5.1775049;436.9218750
88;4.4441606;769.8593750;4.7453123;484.2187500;4.3671210;75.0468750;4.8861300;334.6093750
90;4.1956575;930.1562500;4.5020415;512.6406250;4.1579503;83.0156250;4.6124445;331.0000000
92;4.1291363;701.4375000;4.2685247;590.1250000;3.9690982;78.5625000;4.3376997;329.4375000
94;3.8989686;781.0156250;4.0564295;575.1562500;3.7735287;82.2968750;4.0897421;330.4531250
96;3.7366219;808.4843750;3.8869019;576.2656250;3.5914269;83.7343750;3.8729015;328.2500000
98;3.5778174;869.3593750;3.6592902;595.9843750;3.4217201;85.2187500;3.6908918;368.5781250
100;3.3963824;843.3281250;3.4573049;714.0312500;3.2325350;86.1406250;3.4793984;498.4843750

